Passenger Flow Predictions at Sydney International Airport: A Data-Driven Queuing Approach

Time spent in processing zones at an airport are an important part of the passenger's airport experience. It undercuts the time spent in the rest of the airport, and therefore the revenue that could be generated from shopping and dining. It can also result in passengers missing flights and connections, which has significant operational repercussions. Inadequate staffing levels are often to blame for large congestion at an airport. In this paper, we present a stochastic simulation that estimates the operational uncertainty in passenger processing at immigration. Congestion and delays are estimated on arrivals and departures based on scheduled flight departures and arrivals. We demonstrate the use of cellular tracking data in refining the model, and an approach to controlling congestion by adjusting staffing levels.

==> flights_ActualvsSched_25_7.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flights_ActualvsSched_25_7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{808.85bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.1146371)%
    \put(0,0){\includegraphics[width=\unitlength]{flights_ActualvsSched_25_7.pdf}}%
    \put(0.2046189,0.04045771){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.41366632,0.04045771){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.62272362,0.04045771){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.83177103,0.04045771){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.07720838,0.04837018){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.07720838,0.15334885){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.07720838,0.25832753){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.07720838,0.36329631){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.07720838,0.46827498){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.07720838,0.57325365){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.07720838,0.67823233){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.07720838,0.783211){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.07720838,0.88817978){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.07720838,0.99315846){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[rb]{\smash{90}}}%
    \put(0.53909872,0.00287349){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[b]{\smash{Time[hr]}}}%
    \put(0.04160227,0.53498698){\color[rgb]{0.26666667,0.26666667,0.26666667}\rotatebox{90}{\makebox(0,0)[b]{\smash{Frequency[# flights]}}}}%
    \put(1.0573654,0.99669929){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lb]{\smash{Scheduled}}}%
    \put(1.0573654,0.97790718){\color[rgb]{0.26666667,0.26666667,0.26666667}\makebox(0,0)[lb]{\smash{Actual}}}%
  \end{picture}%
\endgroup%

